Searches for heavy long-lived charged particles with the ATLAS detector in proton-proton collisions at $\sqrt{s}$ = 8 TeV

Searches for heavy long-lived charged particles are performed using a data sample of 19.8 fb$^{-1}$ from proton-proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV collected by the ATLAS detector at the Large Hadron Collider. No excess is observed above the estimated background and limits are placed on the mass of long-lived particles in various supersymmetric models. Long-lived tau sleptons in models with gauge-mediated symmetry breaking are excluded up to masses between 440 and 385 GeV for $\tan\beta$ between 10 and 50, with a 290 GeV limit in the case where only direct tau slepton production is considered. In the context of simplified LeptoSUSY models, where sleptons are stable and have a mass of 300 GeV, squark and gluino masses are excluded up to a mass of 1500 and 1360 GeV, respectively. Directly produced charginos, in simplified models where they are nearly degenerate to the lightest neutralino, are excluded up to a mass of 620 GeV. $R$-hadrons, composites containing a gluino, bottom squark or top squark, are excluded up to a mass of 1270, 845 and 900 GeV, respectively, using the full detector; and up to a mass of 1260, 835 and 870 GeV using an approach disregarding information from the muon spectrometer.

==> metadata.txt <==
Searches for heavy long-lived charged particles with the ATLAS detector in proton--proton collisions at $\sqrt{s} = 8~\ensuremath{\mathrm{{Te\kern -0.1em V}}}$

Searches for heavy long-lived charged particles are performed using a data sample of 19.8~\mbox{fb$^{-1}$} from proton--proton collisions at a centre-of-mass energy of $\sqrt{s} = 8~\ensuremath{\mathrm{{Te\kern -0.1em V}}}$ collected by the ATLAS detector at the Large Hadron Collider. No excess is observed above the estimated background and limits are placed on the mass of long-lived particles in various supersymmetric models. 
Long-lived tau sleptons in models with gauge-mediated symmetry breaking are excluded up to masses between 440 and 385~\ensuremath{\mathrm{{Ge\kern -0.1em V}}} for $\tan\beta$ between 10 and 50, with a 290~\ensuremath{\mathrm{{Ge\kern -0.1em V}}} limit in the case where only direct tau slepton production is considered. In the context of simplified \mbox{LeptoSUSY} models, where sleptons are stable and have a mass of 300~\ensuremath{\mathrm{{Ge\kern -0.1em V}}}, squark and gluino masses are excluded up to a mass of 1500 and 1360~\ensuremath{\mathrm{{Ge\kern -0.1em V}}}, respectively. Directly produced charginos, in simplified models where they are nearly degenerate to the lightest neutralino, are excluded up to a mass of 620~\ensuremath{\mathrm{{Ge\kern -0.1em V}}}. \mbox{$R$-hadrons}, composites containing a gluino, bottom squark or top squark, are excluded up to a mass of 1270, 845 and 900~\ensuremath{\mathrm{{Ge\kern -0.1em V}}}, respectively, using the full detector; and up to a mass of 1260, 835 and 870~\ensuremath{\mathrm{{Ge\kern -0.1em V}}} using an approach disregarding information from the muon spectrometer.



Searches for heavy long-lived charged particles with the ATLAS detector in proton--proton collisions at $\sqrt{s} = 8 \mathrm{TeV}$

Searches for heavy long-lived charged particles are performed using a data sample of $19.8 \mathrm{fb}^{-1}$ from proton--proton collisions at a centre-of-mass energy of $\sqrt{s} = 8 \mathrm{TeV}$ collected by the ATLAS detector at the Large Hadron Collider. No excess is observed above the estimated background and limits are placed on the mass of long-lived particles in various supersymmetric models. 
Long-lived tau sleptons in models with gauge-mediated symmetry breaking are excluded up to masses between 440 and 385 \mathrm{GeV} for $\tan\beta$ between 10 and 50, with a 290 \mathrm{GeV} limit in the case where only direct tau slepton production is considered. In the context of simplified LeptoSUSY models, where sleptons are stable and have a mass of 300 \mathrm{GeV}, squark and gluino masses are excluded up to a mass of 1500 and 1360 \mathrm{GeV}, respectively. Directly produced charginos, in simplified models where they are nearly degenerate to the lightest neutralino, are excluded up to a mass of 620 \mathrm{GeV}. $R$-hadrons, composites containing a gluino, bottom squark or top squark, are excluded up to a mass of 1270, 845 and 900 \mathrm{GeV}, respectively, using the full detector; and up to a mass of 1260, 835 and 870 \mathrm{GeV} using an approach disregarding information from the muon spectrometer.



Searches for heavy long-lived charged particles with the ATLAS detector in proton--proton collisions at $\sqrt{s} = 8$ TeV

Searches for heavy long-lived charged particles are performed using a data sample of 19.8 fb${}}^{-1}$ from proton--proton collisions at a centre-of-mass energy of $\sqrt{s} = 8$ TeV collected by the ATLAS detector at the Large Hadron Collider. No excess is observed above the estimated background and limits are placed on the mass of long-lived particles in various supersymmetric models. 
Long-lived tau sleptons in models with gauge-mediated symmetry breaking are excluded up to masses between 440 and 385 GeV for $\tan\beta$ between 10 and 50, with a 290 GeV limit in the case where only direct tau slepton production is considered. In the context of simplified LeptoSUSY models, where sleptons are stable and have a mass of 300 GeV, squark and gluino masses are excluded up to a mass of 1500 and 1360 GeV, respectively. Directly produced charginos, in simplified models where they are nearly degenerate to the lightest neutralino, are excluded up to a mass of 620 GeV. $R$-hadrons, composites containing a gluino, bottom squark or top squark, are excluded up to a mass of 1270, 845 and 900 GeV, respectively, using the full detector; and up to a mass of 1260, 835 and 870 GeV using an approach disregarding information from the muon spectrometer.



Searches for heavy long-lived charged particles with the ATLAS detector in proton-proton collisions at sqrt(s) = 8 TeV

Searches for heavy long-lived charged particles are performed using a data sample of 19.8 fb-1 from proton-proton collisions at a centre-of-mass energy of sqrt(s) = 8 TeV collected by the ATLAS detector at the Large Hadron Collider. No excess is observed above the estimated background and limits are placed on the mass of long-lived particles in various supersymmetric models. 
Long-lived tau sleptons in models with gauge-mediated symmetry breaking are excluded up to masses between 440 and 385 GeV for tan(beta) between 10 and 50, with a 290 GeV limit in the case where only direct tau slepton production is considered. In the context of simplified LeptoSUSY models, where sleptons are stable and have a mass of 300 GeV, squark and gluino masses are excluded up to a mass of 1500 and 1360 GeV, respectively. Directly produced charginos, in simplified models where they are nearly degenerate to the lightest neutralino, are excluded up to a mass of 620 GeV. R-hadrons, composites containing a gluino, bottom squark or top squark, are excluded up to a mass of 1270, 845 and 900 GeV, respectively, using the full detector; and up to a mass of 1260, 835 and 870 GeV using an approach disregarding information from the muon spectrometer.



Comments: 37 pages plus author list + cover pages (58 pages total), 11 figures, 8 tables, submitted to JHEP, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-22/

CERN-PH-EP-2014-252
